A Market Design Proposal for Decoupling Carbon and Electricity Prices

In European day-ahead electricity markets, carbon allowance costs passed through by marginal fossil plants raise consumer expenditure and generate inframarginal rents for non-emitting generators. We propose a settlement modification: when the zonal day-ahead price exceeds a threshold, non-emitting generation is remunerated at the clearing price minus a fixed CO2 proxy deduction, while all other units continue to receive the uniform price. The mechanism thus reallocates a part of the inframarginal rents to consumers. Using hourly data we estimate static average expenditure reductions of about 8.5% in Austria and 4.7% in Germany in 2025. We discuss bidding incentives around the threshold, interactions with Contracts for Difference, implementation in coupled bidding zones, and a gas-cost variant for the 2022 energy crisis.

==> figures/carbon_price_all.csv <==
ts_hour,carbon_price_eu,carbon_price_china,carbon_price_cali
2018-01-02,,,
2018-01-03,,,
2018-01-04,,,
2018-01-05,,,
2018-01-08,7.83,,
2018-01-09,7.68,,
2018-01-10,,,
2018-01-11,7.89,,
2018-01-12,7.79,,
2018-01-15,7.72,,
2018-01-16,7.7700000000000005,,
2018-01-17,7.99,,
2018-01-18,8.26,,
2018-01-19,8.6,,
2018-01-22,8.7,,
2018-01-23,8.88,,
2018-01-24,,,
2018-01-25,9.34,,
2018-01-26,9.02,,
2018-01-29,9.06,,
2018-01-30,8.860000000000001,,
2018-01-31,8.78,,
2018-02-01,9.370000000000001,,
2018-02-02,9.04,,
2018-02-05,8.66,,
2018-02-06,8.84,,
2018-02-07,,,
2018-02-08,8.93,,
2018-02-09,8.97,,
2018-02-12,9.08,,
2018-02-13,9.53,,
2018-02-14,9.88,,
2018-02-15,9.639999999999999,,
2018-02-16,9.53,,
2018-02-19,9.58,,
2018-02-20,9.7,,
2018-02-21,,,
2018-02-22,9.56,,
2018-02-23,9.68,,
2018-02-26,9.56,,
2018-02-27,9.54,,
2018-02-28,9.99,,
2018-03-01,9.92,,
2018-03-02,9.89,,
2018-03-05,10.05,,
2018-03-06,10.28,,
2018-03-07,,,
2018-03-08,10.77,,
2018-03-09,11.1,,
2018-03-12,11.32,,
2018-03-13,11.03,,
2018-03-14,11.25,,
2018-03-15,11.09,,
2018-03-16,10.97,,
2018-03-19,10.96,,
2018-03-20,11.17,,
2018-03-21,,,
2018-03-22,12.54,,
2018-03-23,12.370000000000001,,
2018-03-26,12.8,,
2018-03-27,13.26,,
2018-03-28,14.05,,
2018-03-29,,,
2018-04-03,12.9,,
2018-04-04,,,
2018-04-05,12.65,,
2018-04-06,12.68,,
2018-04-09,12.96,,
2018-04-10,13.1,,
2018-04-11,13.55,,
2018-04-12,13.15,,
2018-04-13,13.8,,
2018-04-16,13.84,,
2018-04-17,13.82,,
2018-04-18,,,
2018-04-19,13.99,,
2018-04-20,13.05,,
2018-04-23,12.75,,
2018-04-24,12.729999999999999,,
2018-04-25,13.09,,
2018-04-26,13.39,,
2018-04-27,13.28,,
2018-04-30,13.350000000000001,,
2018-05-02,,,
2018-05-03,12.77,,
2018-05-04,12.78,,
2018-05-07,,,
2018-05-08,13.51,,
2018-05-09,13.92,,
2018-05-10,,,
2018-05-11,,,
2018-05-14,14.2,,
2018-05-15,14.7,,
2018-05-16,,,
2018-05-17,15.05,,
2018-05-18,15.2,,
2018-05-21,,,
2018-05-22,15.88,,
2018-05-23,15.739999999999998,,
2018-05-24,16.23,,
2018-05-25,15.89,,
2018-05-28,,,
2018-05-29,16.25,,
2018-05-30,,,
2018-05-31,15.4,,
2018-06-01,14.9,,
2018-06-04,15.28,,
2018-06-05,16.35,,
2018-06-06,15.7,,
2018-06-07,16.14,,
2018-06-08,15.78,,
2018-06-11,15.7,,
2018-06-12,15.08,,
2018-06-13,,,
2018-06-14,15.44,,
2018-06-15,14.62,,
2018-06-18,14.52,,
2018-06-19,14.350000000000001,,
2018-06-20,14.209999999999999,,
2018-06-21,14.2,,
2018-06-22,14.78,,
2018-06-25,15.03,,
2018-06-26,14.860000000000001,,
2018-06-27,,,
2018-06-28,15.219999999999999,,
2018-06-29,14.850000000000001,,
2018-07-02,14.950000000000001,,
2018-07-03,15.15,,
2018-07-04,15.350000000000001,,
2018-07-05,15.4,,
2018-07-06,15.55,,
2018-07-09,15.850000000000001,,
2018-07-10,16.150000000000002,,
2018-07-11,,,
2018-07-12,16.22,,
2018-07-13,15.8,,
2018-07-16,16.14,,
2018-07-17,15.870000000000001,,
2018-07-18,16.01,,
2018-07-19,16.459999999999997,,
2018-07-20,16.9,,
2018-07-23,17.2,,
2018-07-24,17.45,,
2018-07-25,,,
2018-07-26,16.99,,
2018-07-27,16.91,,
2018-07-30,16.9,,
2018-07-31,16.87,,
2018-08-01,17.38,,
2018-08-02,17.58,,
2018-08-03,17.62,,
2018-08-06,17.62,,
2018-08-07,17.47,,
2018-08-08,,,
2018-08-09,17.47,,
2018-08-10,17.72,,
2018-08-13,17.93,,
2018-08-14,18.03,,
2018-08-15,,,
2018-08-16,18,,
2018-08-17,18.1,,
2018-08-20,18.2,,
2018-08-21,18.55,,
2018-08-22,,,
2018-08-23,20.05,,
2018-08-24,20.55,,
2018-08-27,,,
2018-08-28,21.3,,
2018-08-29,20.9,,
2018-08-30,21.09,,
2018-08-31,21.110000000000003,,
2018-09-03,20.45,,
2018-09-04,20.5,,
2018-09-05,,,
2018-09-06,,,
2018-09-07,22.51,,
2018-09-10,24.85,,
2018-09-11,24.150000000000002,,
2018-09-12,23.75,,
2018-09-13,21.9,,
2018-09-14,19.51,,
2018-09-17,20.6,,
2018-09-18,20.75,,
2018-09-19,,,
2018-09-20,21.8,,
2018-09-21,,,
2018-09-24,22.39,,
2018-09-25,21.9,,
2018-09-26,20.4,,
2018-09-27,19.87,,
2018-09-28,20.3,,
2018-10-01,20.7,,
2018-10-02,21.45,,
2018-10-03,,,
2018-10-04,21.150000000000002,,
2018-10-05,21.14,,
2018-10-08,22.09,,
2018-10-09,21.32,,
2018-10-10,20.38,,
2018-10-11,18.57,,
2018-10-12,19.95,,
2018-10-15,20.03,,
2018-10-16,17.9,,
2018-10-17,,,
2018-10-18,18.53,,
2018-10-19,19.17,,
2018-10-22,19.1,,
2018-10-23,18.5,,
2018-10-24,19.1,,
2018-10-25,18.72,,
2018-10-26,18.979999999999997,,
2018-10-29,17.91,,
2018-10-30,16.87,,
2018-10-31,,,
2018-11-01,15.850000000000001,,
2018-11-02,16.150000000000002,,
2018-11-05,16.4,,
2018-11-06,16.99,,
2018-11-07,18.25,,
2018-11-08,19.56,,
2018-11-09,19.25,,
2018-11-12,20.01,,
2018-11-13,19.759999999999998,,
2018-11-14,,,
2018-11-15,18.459999999999997,,
2018-11-16,,,
2018-11-19,18.43,,
2018-11-20,19.4,,
2018-11-21,20.1,,
2018-11-22,20.3,,
2018-11-23,,,
2018-11-26,19.71,,
2018-11-27,19.77,,
2018-11-28,,,
2018-11-29,19.35,,
2018-11-30,,,
2018-12-03,20.52,,
2018-12-04,20.35,,
2018-12-05,20.21,,
2018-12-06,18.55,,
2018-12-07,,,
2018-12-10,19.77,,
2018-12-11,20.77,,
2018-12-12,,,
2018-12-13,21.88,,
2018-12-14,,,
2018-12-17,23.4,,
2018-12-18,,,
2018-12-19,,,
2018-12-20,,,
2018-12-21,,,
2018-12-27,,,
2018-12-28,,,
2019-01-07,23.01,,
2019-01-08,22.4,,
2019-01-10,21.4,,
2019-01-14,21.95,,
2019-01-15,22.55,,
2019-01-16,22.810000000000002,,
2019-01-17,23.55,,
2019-01-21,24.22,,
2019-01-22,24.419999999999998,,
2019-01-24,24.6,,
2019-01-28,23.01,,
2019-01-29,22.43,,
2019-01-30,22.91,,
2019-01-31,22.3,,
2019-02-01,21.38,,
2019-02-04,21.38,,
2019-02-05,22.93,,
2019-02-07,23.8,,
2019-02-08,23.279999999999998,,
2019-02-11,21.8,,
2019-02-12,21.71,,
2019-02-13,20.01,,
2019-02-14,20.86,,
2019-02-15,19.99,,
2019-02-18,20.14,,
2019-02-19,20.259999999999998,,
2019-02-20,,,13.85762676584
2019-02-21,19.85,,
2019-02-22,18.35,,
2019-02-25,18.62,,
2019-02-26,19.6,,
2019-02-27,20.310000000000002,,
2019-02-28,20.9,,
2019-03-01,21.310000000000002,,
2019-03-04,22.12,,
2019-03-05,22.86,,
2019-03-07,22.03,,
2019-03-08,22.88,,
2019-03-11,22.6,,
2019-03-12,22.479999999999997,,
2019-03-13,21.979999999999997,,
2019-03-14,22.23,,
2019-03-15,22.77,,
2019-03-18,21.5,,
2019-03-19,21.35,,
2019-03-21,21.1,,
2019-03-22,20.64,,
2019-03-25,20.6,,
2019-03-26,21.17,,
2019-03-27,21.45,,
2019-03-28,21.55,,
2019-03-29,21.830000000000002,,
2019-04-01,21.06,,
2019-04-02,21.4,,
2019-04-04,23.650000000000002,,
2019-04-05,24.17,,
2019-04-08,24.07,,
2019-04-09,25.2,,
2019-04-10,26.21,,
2019-04-11,25.88,,
2019-04-12,26.72,,
2019-04-15,27,,
2019-04-16,26.8,,
2019-04-18,26.919999999999998,,
2019-04-22,,,
2019-04-23,27.17,,
2019-04-24,27.02,,
2019-04-25,27.459999999999997,,
2019-04-26,26.79,,
2019-04-29,25.810000000000002,,
2019-04-30,25.85,,
2019-05-02,25.04,,
2019-05-03,24.32,,
2019-05-06,,,
2019-05-07,25.650000000000002,,
2019-05-08,26.5,,
2019-05-09,26.810000000000002,,
2019-05-10,26.35,,
2019-05-13,25.25,,
2019-05-14,25.03,,15.60182232055
2019-05-16,25.810000000000002,,
2019-05-17,25.01,,
2019-05-20,24.91,,
2019-05-21,25.01,,
2019-05-22,25.650000000000002,,
2019-05-23,26.05,,
2019-05-24,25.610000000000003,,
2019-05-27,,,
2019-05-28,25.3,,
2019-06-03,23.959999999999997,,
2019-06-04,23.86,,
2019-06-05,24.419999999999998,,
2019-06-06,24.07,,
2019-06-07,24.24,,
2019-06-10,,,
2019-06-11,25.12,,
2019-06-13,24.919999999999998,,
2019-06-14,24.67,,
2019-06-17,24.779999999999998,,
2019-06-18,24.979999999999997,,
2019-06-19,24.979999999999997,,
2019-06-20,24.86,,
2019-06-21,24.87,,
2019-06-24,25.64,,
2019-06-27,27.1,,
2019-06-28,26.4,,
2019-07-01,26.72,,
2019-07-02,27.22,,
2019-07-03,26.330000000000002,,
2019-07-04,26.22,,
2019-07-05,25.84,,
2019-07-08,26.6,,
2019-07-09,26.68,,
2019-07-11,28.5,,
2019-07-12,28.25,,
2019-07-15,29.150000000000002,,
2019-07-16,29.1,,
2019-07-17,28.37,,
2019-07-18,27.99,,
2019-07-19,28.150000000000002,,
2019-07-22,28.959999999999997,,
2019-07-23,29.05,,
2019-07-25,29.459999999999997,,
2019-07-26,28.51,,
2019-07-29,28.8,,
2019-07-30,28.18,,
2019-07-31,28.04,,
2019-08-01,28.9,,
2019-08-02,29.1,,
2019-08-05,28.82,,
2019-08-06,28.479999999999997,,
2019-08-08,28.68,,
2019-08-09,28.37,,
2019-08-12,27.7,,
2019-08-13,27.1,,
2019-08-14,27.150000000000002,,
2019-08-15,26.41,,
2019-08-16,26.12,,
2019-08-19,26.25,,15.423017678639999
2019-08-20,26.939999999999998,,
2019-08-22,25.779999999999998,,
2019-08-23,25.330000000000002,,
2019-08-26,,,
2019-08-27,25.25,,
2019-08-28,26,,
2019-08-29,25.93,,
2019-08-30,26.8,,
2019-09-02,25.4,,
2019-09-03,24.82,,
2019-09-06,25.459999999999997,,
2019-09-09,25.01,,
2019-09-10,25.5,,
2019-09-11,26.34,,
2019-09-12,26.55,,
2019-09-13,26.22,,
2019-09-16,26.58,,
2019-09-17,26.75,,
2019-09-19,25.56,,
2019-09-20,26.17,,
2019-09-23,25.93,,
2019-09-24,25.59,,
2019-09-25,25.17,,
2019-09-26,25.21,,
2019-09-27,25.3,,
2019-09-30,25.03,,
2019-10-01,24.4,,
2019-10-03,24.03,,
2019-10-04,23.41,,
2019-10-07,22.77,,
2019-10-08,23.37,,
2019-10-09,22.32,,
2019-10-10,22.830000000000002,,
2019-10-11,23.62,,
2019-10-14,23.82,,
2019-10-15,24.479999999999997,,
2019-10-17,25.959999999999997,,
2019-10-18,25.64,,
2019-10-21,25.9,,
2019-10-22,25.7,,
2019-10-23,25.09,,
2019-10-24,24.610000000000003,,
2019-10-25,24.86,,
2019-10-28,24.68,,
2019-10-29,25.4,,
2019-10-31,25.95,,
2019-11-01,25.71,,
2019-11-04,24.93,,
2019-11-05,25.8,,
2019-11-06,25.18,,
2019-11-07,24.86,,
2019-11-08,24.62,,
2019-11-11,25.21,,
2019-11-12,24.95,,
2019-11-14,24.279999999999998,,
2019-11-15,23.41,,
2019-11-18,23.41,,
2019-11-19,23.62,,15.383289528
2019-11-20,23.34,,
2019-11-21,23.959999999999997,,
2019-11-22,24.32,,
2019-11-25,24.52,,
2019-11-26,24.29,,
2019-11-28,24.91,,
2019-11-29,25.03,,
2019-12-02,24.62,,
2019-12-03,24.41,,
2019-12-04,24.1,,
2019-12-05,24.5,,
2019-12-06,24.7,,
2019-12-09,24.4,,
2019-12-10,24.979999999999997,,
2019-12-12,24.62,,
2019-12-13,25.330000000000002,,
2019-12-16,24.21,,
2019-12-30,,,
2020-01-06,,,
2020-01-07,24.06,,
2020-01-09,24.01,,
2020-01-10,24.479999999999997,,
2020-01-13,24.03,,
2020-01-14,23.74,,
2020-01-15,24.08,,
2020-01-16,24.85,,
2020-01-17,25.01,,
2020-01-20,25.6,,
2020-01-21,25.1,,
2020-01-23,24.650000000000002,,
2020-01-24,24.479999999999997,,
2020-01-27,24.04,,
2020-01-28,24.55,,
2020-01-29,24.04,,
2020-01-30,23.74,,
2020-01-31,23.479999999999997,,
2020-02-03,23.2,,
2020-02-04,23.330000000000002,,
2020-02-06,23.4,,
2020-02-07,23.17,,
2020-02-10,22.91,,
2020-02-11,23.150000000000002,,
2020-02-12,23.35,,
2020-02-13,23.52,,
2020-02-14,24.27,,
2020-02-17,24.110000000000003,,
2020-02-18,24.8,,
2020-02-19,,,16.38697845702
2020-02-20,25.5,,
2020-02-21,25.150000000000002,,
2020-02-24,24.64,,
2020-02-25,24.32,,
2020-02-26,23.85,,
2020-02-27,23.8,,
2020-02-28,23.459999999999997,,
2020-03-02,23.959999999999997,,
2020-03-03,23.259999999999998,,
2020-03-05,23.9,,
2020-03-06,23.36,,
2020-03-09,22.650000000000002,,
2020-03-10,23.759999999999998,,
2020-03-11,23.59,,
2020-03-12,22.85,,
2020-03-13,22.779999999999998,,
2020-03-16,20.64,,
2020-03-19,16.03,,
2020-03-20,16.35,,
2020-03-23,14.6,,
2020-03-24,16.25,,
2020-03-25,16.95,,
2020-03-26,16.3,,
2020-03-27,16.55,,
2020-03-30,16.32,,
2020-03-31,17.4,,
2020-04-02,17.52,,
2020-04-03,17.9,,
2020-04-06,18.36,,
2020-04-07,21.110000000000003,,
2020-04-08,20.74,,
2020-04-09,21.4,,
2020-04-13,,,
2020-04-14,20.17,,
2020-04-16,20.1,,
2020-04-17,21.87,,
2020-04-20,21.24,,
2020-04-21,20.4,,
2020-04-22,19.75,,
2020-04-23,20.24,,
2020-04-24,20.49,,
2020-04-27,20.4,,
2020-04-28,19.99,,
2020-04-30,19.97,,
2020-05-04,,,
2020-05-05,19.01,,
2020-05-06,17.75,,
2020-05-07,19,,
2020-05-08,19.38,,
2020-05-11,18.810000000000002,,
2020-05-12,18.72,,
2020-05-14,18.37,,
2020-05-15,19.02,,
2020-05-18,19.3,,
2020-05-19,20.02,,
2020-05-20,20.110000000000003,,15.30015547344
2020-05-25,,,
2020-05-26,21.45,,
2020-05-28,20.95,,
2020-05-29,21.7,,
2020-06-01,,,
2020-06-02,21.150000000000002,,
2020-06-03,21.979999999999997,,
2020-06-04,21.77,,
2020-06-05,22.5,,
2020-06-08,22.66,,
2020-06-09,22.3,,
2020-06-11,22.2,,
2020-06-12,22.150000000000002,,
2020-06-15,21.8,,
2020-06-16,22.87,,
2020-06-17,22.810000000000002,,
2020-06-18,23.630000000000003,,
2020-06-19,24.18,,
2020-06-22,24.150000000000002,,
2020-06-23,24.85,,
2020-06-25,25.150000000000002,,
2020-06-26,24.9,,
2020-06-29,24.74,,
2020-06-30,25.99,,
2020-07-01,27.1,,
2020-07-02,27.25,,
2020-07-03,27,,
2020-07-06,28.86,,
2020-07-07,29.34,,
2020-07-09,28.479999999999997,,
2020-07-10,27.66,,
2020-07-13,30.04,,
2020-07-14,29.2,,
2020-07-15,29.810000000000002,,
2020-07-16,28.130000000000003,,
2020-07-17,26.85,,
2020-07-20,26.85,,
2020-07-21,26.34,,
2020-07-23,26.759999999999998,,
2020-07-24,26.57,,
2020-07-27,25.53,,
2020-07-28,25.03,,
2020-07-29,25.959999999999997,,
2020-07-30,25.34,,
2020-07-31,26.3,,
2020-08-03,25.810000000000002,,
2020-08-04,25.95,,
2020-08-06,26.95,,
2020-08-07,26.16,,
2020-08-10,26.919999999999998,,
2020-08-11,26.71,,
2020-08-12,25.55,,
2020-08-13,25.939999999999998,,
2020-08-14,25.25,,
2020-08-17,25.419999999999998,,
2020-08-18,26.05,,14.10201699552
2020-08-20,25.7,,
2020-08-21,25.36,,
2020-08-24,26.6,,
2020-08-25,27.330000000000002,,
2020-08-26,28.419999999999998,,
2020-08-27,28.03,,
2020-08-28,29.5,,
2020-08-31,,,
2020-09-01,28.279999999999998,,
2020-09-04,28.8,,
2020-09-07,26.9,,
2020-09-08,27.25,,
2020-09-09,26.02,,
2020-09-10,27.459999999999997,,
2020-09-11,28.05,,
2020-09-14,28.66,,
2020-09-15,29.99,,
2020-09-17,29.1,,
2020-09-18,28.36,,
2020-09-21,27.12,,
2020-09-22,26.75,,
2020-09-23,27.310000000000002,,
2020-09-24,26.279999999999998,,
2020-09-25,26.2,,
2020-09-28,26.279999999999998,,
2020-09-29,27.09,,
2020-10-01,26.41,,
2020-10-02,26.110000000000003,,
2020-10-05,26.79,,
2020-10-06,26.68,,
2020-10-07,26.759999999999998,,
2020-10-08,26.4,,
2020-10-09,26,,
2020-10-12,25.54,,
2020-10-13,25.3,,
2020-10-15,25.150000000000002,,
2020-10-16,25.459999999999997,,
2020-10-19,24.85,,
2020-10-20,24.439999999999998,,
2020-10-21,23.959999999999997,,
2020-10-22,23.6,,
2020-10-23,24.919999999999998,,
2020-10-26,24.330000000000002,,
2020-10-27,23.55,,
2020-10-29,23.07,,
2020-10-30,23.45,,
2020-11-02,23.02,,14.63096751756
2020-11-03,24.4,,
2020-11-04,23.830000000000002,,
2020-11-05,25.55,,
2020-11-06,25.2,,
2020-11-09,25.41,,14.70699448503
2020-11-10,26.47,,
2020-11-12,25.9,,
2020-11-13,26.310000000000002,,
2020-11-16,26.67,,14.63096751756
2020-11-17,27.12,,14.30151732519
2020-11-18,27.419999999999998,,
2020-11-19,26.72,,
2020-11-20,26.8,,
2020-11-23,27.25,,14.5295982276
2020-11-24,26.97,,
2020-11-26,27.77,,
2020-11-27,28.23,,
2020-11-30,28.82,,14.63096751756
2020-12-01,29.24,,
2020-12-02,28.9,,
2020-12-03,29.1,,
2020-12-04,30,,
2020-12-07,29.49,,14.34707582346
2020-12-08,29.69,,
2020-12-10,30.04,,
2020-12-11,30.45,,
2020-12-14,30.919999999999998,,14.37172715649
2020-12-21,,,14.31420737942
2021-01-04,,,15.282416598600001
2021-01-11,,,15.23311848054
2021-01-18,,,15.19203671549
2021-01-25,,,15.14273859743
2021-01-29,33.51,,
2021-02-01,32.660000000000004,,15.23404888977
2021-02-02,33.2,,
2021-02-03,38,,
2021-02-04,36.51,,
2021-02-05,37.61,,
2021-02-08,38.620000000000005,,15.300176068890002
2021-02-09,37.58,,
2021-02-10,37.7,,
2021-02-11,39.620000000000005,,
2021-02-12,37.8,,
2021-02-15,39.82,,15.300176068890002
2021-02-16,40.190000000000005,,
2021-02-17,38.42,,14.7132973542
2021-02-18,38.01,,
2021-02-19,38.36,,
2021-02-22,36.839999999999996,,15.38283504279
2021-02-23,37.5,,
2021-02-24,38.42,,
2021-02-25,38.879999999999995,,
2021-02-26,37.51,,
2021-03-01,37.660000000000004,,15.623047432849999
2021-03-02,37.25,,
2021-03-03,37.56,,
2021-03-04,36.9,,
2021-03-05,38.08,,
2021-03-08,38.41,,15.614643426699997
2021-03-09,39.4,,
2021-03-10,41,,
2021-03-11,40.92,,
2021-03-12,41.52,,
2021-03-15,42.839999999999996,,15.58943140825
2021-03-16,41.92,,
2021-03-17,41.9,,
2021-03-18,43.349999999999994,,
2021-03-19,41.91,,
2021-03-22,41.8,,15.555815383650001
2021-03-23,41.77,,
2021-03-24,40.94,,
2021-03-25,40.690000000000005,,
2021-03-26,40.86,,
2021-03-29,40.71,,15.555815383650001
2021-03-30,42.25,,
2021-03-31,42.260000000000005,,
2021-04-01,42.04,,
2021-04-05,,,15.51869505186
2021-04-06,43.05,,
2021-04-07,43.63,,
2021-04-08,43.449999999999996,,
2021-04-09,43.18,,
2021-04-12,43.86,,15.6522610125
2021-04-13,44.1,,
2021-04-14,43.53,,
2021-04-15,43.99,,
2021-04-16,44.5,,
2021-04-19,44.660000000000004,,15.819218463299999
2021-04-20,44.2,,
2021-04-21,44.849999999999994,,
2021-04-22,46.6,,
2021-04-23,46.41,,
2021-04-26,47.24,,16.1113940022
2021-04-27,46.55,,
2021-04-28,48,,
2021-04-29,47.25,,
2021-04-30,47.68,,
2021-05-03,,,15.997161498819999
2021-05-04,49.33,,
2021-05-05,48.620000000000005,,
2021-05-06,49.449999999999996,,
2021-05-07,49.46,,
2021-05-10,51.809999999999995,,16.054794092999998
2021-05-11,51.59,,
2021-05-12,54.220000000000006,,
2021-05-17,55.57,,16.408822885819998
2021-05-18,55.53,,
2021-05-19,52.120000000000005,,15.4784681512
2021-05-20,50.839999999999996,,
2021-05-21,52.71,,
2021-05-24,,,16.37588997486
2021-05-25,53.09,,
2021-05-26,54.07,,
2021-05-27,52.11,,
2021-05-28,51.08,,
2021-05-31,,,16.606420351580002
2021-06-01,52.58,,
2021-06-02,51.5,,
2021-06-03,51.9,,
2021-06-04,49.55,,
2021-06-07,48.56,,17.174270660660003
2021-06-08,52.03,,
2021-06-09,53.7,,
2021-06-10,53.3,,
2021-06-11,53.120000000000005,,
2021-06-14,53.6,,17.8881359467
2021-06-15,51.18,,
2021-06-16,50.83,,
2021-06-17,50.839999999999996,,
2021-06-18,51.51,,
2021-06-21,52.09,,18.41938453166
2021-06-22,52.97,,
2021-06-23,53.620000000000005,,
2021-06-24,54.849999999999994,,
2021-06-25,55.690000000000005,,
2021-06-28,55.06,,18.5106928822
2021-06-29,55.39,,
2021-06-30,55.57,,
2021-07-01,58.01,,
2021-07-02,57.11,,
2021-07-05,57.91,,19.82774530424
2021-07-06,57.15,,
2021-07-07,53.15,,
2021-07-08,51.09,,
2021-07-09,53.849999999999994,,
2021-07-12,52.5,,19.76853275427
2021-07-13,52.44,,
2021-07-14,52,,
2021-07-15,52.28,,
2021-07-16,53.33,6.692983566,
2021-07-19,53.55,6.832774556,19.184866190279998
2021-07-20,51.74,6.960807425,
2021-07-21,51.7,7.107130704,
2021-07-22,51.44,7.253453983,
2021-07-23,50.13,7.442890371,
2021-07-26,51.790000000000006,7.114969451,19.007228540369997
2021-07-27,52.8,7.137179235,
2021-07-28,53.449999999999996,6.858903713,
2021-07-29,54.02,6.919000774,
2021-07-30,53,7.077082173,
2021-08-02,54.6,6.819631344,19.52119855206
2021-08-03,54.17,7.009830718,
2021-08-04,55,7.699795343,
2021-08-05,54.839999999999996,7.201341812,
2021-08-06,56.720000000000006,6.946868167,
2021-08-09,56,6.99409008,19.91196231768
2021-08-10,57.1,7.256434044,
2021-08-11,56.690000000000005,7.332513794,
2021-08-12,57.36,7.270862962,
2021-08-13,55.6,7.083287028,
2021-08-16,57.18,6.689771082,19.66561124805
2021-08-17,57.4,6.789461788,
2021-08-18,57.7,6.803890706,19.7930342151
2021-08-19,55.809999999999995,6.622873371,
2021-08-20,54.4,6.427427118,
2021-08-23,55.949999999999996,6.584833496,20.27724148989
2021-08-24,55.720000000000006,6.584833496,
2021-08-25,56.63,6.2490332220000004,
2021-08-26,55.61,6.2490332220000004,
2021-08-27,57.51,5.914544668,
2021-08-30,,5.923726707,21.04177929219
2021-08-31,60.11,5.948649384,
2021-09-01,61.290000000000006,5.94672093,
2021-09-02,,5.87697625,
2021-09-03,61.25,5.878292187,
2021-09-06,62.87,5.790124384,20.8320621666
2021-09-07,61.71,5.77696501,
2021-09-08,61.93,5.645371274,
2021-09-09,61.98,5.525620975,
2021-09-10,61.849999999999994,5.790124384,
2021-09-13,61.91,6.003306236,21.52023387765
2021-09-14,61.51,5.992778737,
2021-09-15,60,5.92171812,
2021-09-16,59.89,5.913822496,
2021-09-17,59.6,5.715115954,
2021-09-20,58.56,,21.9875109654
2021-09-21,60.309999999999995,,
2021-09-22,60.02,5.690113145,
2021-09-23,59.449999999999996,5.770385324,
2021-09-24,61.24,5.837498129,
2021-09-27,64,5.736170952,23.28739086405
2021-09-28,65,5.555887534,
2021-09-29,61.83,5.505881914,
2021-09-30,61.37,5.554571597,
2021-10-01,62.04,,
2021-10-04,63.56,,24.255533970360002
2021-10-05,63.660000000000004,,
2021-10-06,61.36,,
2021-10-07,58.99,,
2021-10-08,59.92,5.926231615,
2021-10-11,59.33,6.188394765,24.065902930080004
2021-10-12,58.86,6.005552773,
2021-10-13,58.75,6.0068972,
2021-10-14,59.43,5.910098498,
2021-10-15,61.01,5.90203194,
2021-10-18,58.849999999999994,5.840188325,24.93648179682
2021-10-19,57.58,5.838843899,
2021-10-20,56,5.813299797,
2021-10-21,57.1,5.785066842,
2021-10-22,59.5,5.779689137,
2021-10-25,58.94,5.813299797,25.936354554660003
2021-10-26,58.96,5.733978639,
2021-10-27,58.92,5.728600933,
2021-10-28,58.93,5.750111756,
2021-10-29,59.4,5.701712405,
2021-11-01,59.98,5.820127244,27.7027107672
2021-11-02,57.8,5.817385135,
2021-11-03,59.78,5.81327197,
2021-11-04,59.809999999999995,5.803674587,
2021-11-05,61.05,5.853032557,
2021-11-08,60.06,5.837950955,28.780330446
2021-11-09,60.11,5.858516776,
2021-11-10,61.53,5.859887831,
2021-11-11,62.309999999999995,5.825611463,
2021-11-12,63.53,5.848919393,
2021-11-15,64.4,5.88593787,30.366095989599994
2021-11-16,67.5,5.917472128,
2021-11-17,67.14,5.91198791,24.7589692056
2021-11-18,66.51,5.917472128,
2021-11-19,69.21000000000001,5.902390527,
2021-11-22,69.7,5.902390527,27.7465164452
2021-11-23,69.88,5.903761581,
2021-11-24,69.51,5.890051034,
2021-11-25,72.14999999999999,5.890051034,
2021-11-26,71.95,5.874969432,
2021-11-29,74.48,5.884566815,25.8103054776
2021-11-30,74.82,5.888679979,
2021-12-01,76.38,5.970290645,
2021-12-02,77.1,5.957785964,
2021-12-03,78.76,5.966122418,
2021-12-06,80,5.945281282,26.82287961776
2021-12-07,82.86999999999999,5.853580286,
2021-12-08,87.45,5.76048988,
2021-12-09,84.93,5.77438397,
2021-12-10,79.83,5.931387192,
2021-12-13,85,5.967511827,26.026685961560002
2021-12-14,79.99000000000001,5.964733009,
2021-12-15,79.29,5.982795326,
2021-12-16,80.5,6.143966775,
2021-12-17,82.25,6.482982581,
2021-12-20,74.57,6.833113659,26.469015770560002
2021-12-21,,6.876185339,
2021-12-22,,6.862291249,
2021-12-23,,6.887300611,
2021-12-24,,6.880353566,
2021-12-27,,6.68722571,27.38906177328
2021-12-28,,7.181855328,
2021-12-29,,7.869612803,
2021-12-30,,7.927967982,
2021-12-31,,7.533375815,
2022-01-03,,,30.04999917
2022-01-04,,7.966432821,
2022-01-05,,7.917763742,
2022-01-06,,7.962261185,
2022-01-07,,8.008149173,
2022-01-10,82.71000000000001,8.104096785,28.2646756899
2022-01-11,81.9,7.998415358,
2022-01-12,,8.063770977,
2022-01-13,79.05,8.030397895,
2022-01-14,81.52,8.033178985,
2022-01-17,80.21000000000001,8.131907686,27.690190411649997
2022-01-18,79.22,8.134688777,
2022-01-19,80.7,7.787052504,
2022-01-20,80.8,8.065161522,
2022-01-21,84.03,7.990072087,
2022-01-24,85.75,8.047084436,25.825322816099998
2022-01-25,84.48,8.041522255,
2022-01-26,,8.048474981,
2022-01-27,88.51,7.787052504,
2022-01-28,89.25,8.535165762,
2022-01-31,88.03,,26.1258228078
2022-02-02,91.61,,
2022-02-03,92.64999999999999,,
2022-02-04,94.64999999999999,,
2022-02-07,93.5,8.075277788,25.480739561
2022-02-08,97.51,8.133673392,
2022-02-09,96.53,8.133673392,
2022-02-10,90.6,8.34222912,
2022-02-11,89.98,7.806936085,
2022-02-14,90.73,8.121160048,25.2426842087
2022-02-15,90.35,8.119769677,
2022-02-16,88.05,7.869502803,25.7011611835
2022-02-17,87.5,7.855599088,
2022-02-18,87.64999999999999,7.908433206,
2022-02-21,87.99000000000001,7.923727292,25.948033400699998
2022-02-22,88.4,7.894529491,
2022-02-23,92.8,7.854208716,
2022-02-24,88,8.064154816,
2022-02-25,86.9,8.137844507,
2022-02-28,80.92,8.028005156,24.6519542604
2022-03-01,79.96000000000001,8.267290176,
2022-03-02,,8.281593446,
2022-03-03,63.87,8.281593446,
2022-03-04,67.22,8.281593446,
2022-03-07,57.91,8.158585322,24.1492921395
2022-03-08,62.01,8.152864014,
2022-03-09,,8.295896716,
2022-03-10,70.04,8.190052517,
2022-03-11,76.5,8.238683635,
2022-03-14,78.6,8.295896716,25.574109451000002
2022-03-15,75.55,8.262999195,
2022-03-16,75.25,8.152864014,
2022-03-17,76.86999999999999,8.152864014,
2022-03-18,79.21000000000001,8.295896716,
2022-03-21,77.76,8.367413067,25.6013352595
2022-03-22,79.05,8.295896716,
2022-03-23,,8.353109797,
2022-03-24,76.14999999999999,8.297327043,
2022-03-25,78.5,8.295896716,
2022-03-28,80.76,8.295896716,28.287615031500003
2022-03-29,80.51,8.367413067,
2022-03-30,77.22,8.367413067,
2022-03-31,79.25,8.374564702,
2022-04-01,78,8.404861901,
2022-04-04,77.5,,29.56907120874
2022-04-05,78.33,,
2022-04-06,78.34,8.62037118,
2022-04-07,77.13,8.476698327,
2022-04-08,80.21000000000001,8.618934451,
2022-04-11,79.02,8.62037118,29.54134153896
2022-04-12,77.36,8.62037118,
2022-04-13,77.27,8.62037118,
2022-04-14,78.8,8.62037118,
2022-04-15,,8.62037118,
2022-04-18,,8.62037118,29.32874740398
2022-04-19,79.4,8.62037118,
2022-04-20,,8.62037118,
2022-04-21,85.9,8.62037118,
2022-04-22,87.4,8.62037118,
2022-04-25,85.81,8.62037118,28.36745218494
2022-04-26,83.43,8.62037118,
2022-04-27,79.99000000000001,8.476698327,
2022-04-28,80.55,8.476698327,
2022-04-29,82.86,8.447963756,
2022-05-02,82.84,,28.86042445224
2022-05-03,84.25,,
2022-05-05,87.8,8.162053944,
2022-05-06,90.77,8.162053944,
2022-05-09,90.11,8.162053944,28.699721138879998
2022-05-10,86.5,8.162053944,
2022-05-11,89,8.162053944,
2022-05-12,86.95,8.162053944,
2022-05-13,88.75,8.162053944,
2022-05-16,88.81,8.162053944,29.23854989544
2022-05-17,90.33,8.162053944,
2022-05-18,87.25,8.162053944,29.1629248068
2022-05-19,82.28,8.162053944,
2022-05-20,81.14999999999999,8.162053944,
2022-05-23,78.96000000000001,8.29855726,30.07987900656
2022-05-24,78.88,8.328109524,
2022-05-25,80.43,8.302779012,
2022-05-26,,8.302779012,
2022-05-27,,8.302779012,
2022-05-30,83.75,8.302779012,31.0535520228
2022-05-31,83.63,8.302779012,
2022-06-01,,8.339261603,
2022-06-02,,8.339261603,
2022-06-06,,8.339261603,30.920463935460003
2022-06-07,81.69,8.339261603,
2022-06-08,79.11,8.339261603,
2022-06-09,80.21000000000001,8.339261603,
2022-06-10,80.73,8.339261603,
2022-06-13,80.1,8.339261603,29.7657970851
2022-06-14,82.31,8.339261603,
2022-06-15,84.45,8.339261603,
2022-06-16,85.95,8.339261603,
2022-06-17,83,8.339261603,
2022-06-20,83.51,8.374597457,28.39344714
2022-06-21,84.26,8.424067653,
2022-06-22,83.06,8.48060502,
2022-06-23,81.07,8.48060502,
2022-06-24,82.9,8.48060502,
2022-06-27,83.01,8.48060502,28.5827367876
2022-06-28,84.54,8.339261603,
2022-06-29,,8.197918186,
2022-06-30,88.02,8.127246478,
2022-07-01,88.22,8.459911262,
2022-07-04,84.34,8.605771801,30.04252491086
2022-07-05,83.38,8.386980993,
2022-07-06,82.63,8.353433069,
2022-07-07,83.36,8.605771801,
2022-07-08,82.63,8.316967934,
2022-07-11,83.4,8.459911262,28.51976776201
2022-07-12,83.89,8.459911262,
2022-07-13,,8.620357855,
2022-07-14,83,8.351974463,
2022-07-15,83.71000000000001,8.494917791,
2022-07-18,83.33,8.401567046,27.832070985109997
2022-07-19,83.61,8.372394939,
2022-07-20,81.22,8.363643306,
2022-07-21,77.6,8.492000581,
2022-07-22,78.06,8.314050723,
2022-07-25,76.09,8.357808885,27.802598266100002
2022-07-26,76.51,8.357808885,
2022-07-27,,8.314050723,
2022-07-28,77.08,8.599937379,
2022-07-29,77.96000000000001,8.459911262,
2022-08-01,79.5,8.517262635,29.70844029465
2022-08-02,80.51,8.324216294,
2022-08-03,83.45,8.345988438,
2022-08-04,83.81,8.345988438,
2022-08-05,84.5,8.491136063,
2022-08-08,84.6,8.563709875,31.683079064650006
2022-08-09,84.06,8.54629216,
2022-08-10,,8.41856225,
2022-08-11,86.35,8.41856225,
2022-08-12,87.3,8.41856225,
2022-08-15,89.5,8.41856225,30.9425895259
2022-08-16,90.64,8.41856225,
2022-08-17,94.07,8.41856225,26.657623395
2022-08-18,94,8.41856225,
2022-08-19,96.86999999999999,8.41856225,
2022-08-22,97.5,8.41856225,29.046936306700005
2022-08-23,92.52,8.53468035,
2022-08-24,,8.479524253,
2022-08-25,89.3,8.491136063,
2022-08-26,89.56,8.491136063,
2022-08-29,88.81,8.491136063,27.052551149
2022-08-30,85.13,8.41856225,
2022-08-31,78.96000000000001,8.41856225,
2022-09-01,77.01,8.33025725,
2022-09-02,78.41000000000001,8.33025725,
2022-09-05,73.75,8.402069813,27.696516024319997
2022-09-06,71.05,8.471009873,
2022-09-07,69.06,8.472446124,
2022-09-08,,8.402069813,
2022-09-09,65.21000000000001,8.33025725,
2022-09-12,65.96000000000001,,28.11049967616
2022-09-13,70.48,8.33025725,
2022-09-14,68.29,8.402069813,
2022-09-15,70.84,8.33025725,
2022-09-16,71,8.33025725,
2022-09-19,71.11,8.33025725,27.29262953472
2022-09-20,70.38,8.33025725,
2022-09-21,70.39,8.33025725,
2022-09-22,69.88,8.33025725,
2022-09-23,67.56,8.255572185,
2022-09-26,66.02,8.258444688,26.595925340159997
2022-09-27,67.7,8.258444688,
2022-09-28,64.71000000000001,8.258444688,
2022-09-29,64.7,8.258444688,
2022-09-30,66.86999999999999,8.258444688,
2022-10-03,64.45,,28.01845507191
2022-10-04,66.16999999999999,,
2022-10-06,65.76,,
2022-10-07,67.52,,
2022-10-10,67.01,8.099554938,28.812294336569998
2022-10-11,66.34,8.217878871,
2022-10-12,65.76,8.16998585,
2022-10-13,66.64999999999999,8.134770394,
2022-10-14,67.7,8.16998585,
2022-10-17,66.25,8.237599526,28.486616689529995
2022-10-18,67.11,8.16998585,
2022-10-19,68.61999999999999,8.240416763,
2022-10-20,67.01,8.106598029,
2022-10-21,67.9,8.239008144,
2022-10-24,68.02,8.16998585,29.168504263019997
2022-10-25,74.16999999999999,8.268589128,
2022-10-26,76.51,8.16998585,
2022-10-27,77.1,8.240416763,
2022-10-28,80.76,8.16998585,
2022-10-31,78.69,8.16998585,29.48400448359
2022-11-01,78.76,7.917710094,
2022-11-02,,7.917710094,
2022-11-03,76.63,7.917710094,
2022-11-04,78.14,7.917710094,
2022-11-07,76.75,7.928631073,27.457358274420002
2022-11-08,76.02,7.899963502,
2022-11-09,75.35,7.917710094,
2022-11-10,71.61999999999999,7.917710094,
2022-11-11,73.33,7.917710094,
2022-11-14,74.85,7.899963502,27.27110700444
2022-11-15,74.93,7.849453973,
2022-11-16,74.25,7.890407645,26.2712317656
2022-11-17,73.31,7.890407645,
2022-11-18,72.22,7.849453973,
2022-11-21,73.36,7.890407645,26.6143262103
2022-11-22,73.54,7.890407645,
2022-11-23,74.08,7.917710094,
2022-11-24,76.64,7.917710094,
2022-11-25,79.36,7.890407645,
2022-11-28,77.61,7.890407645,25.89872922564
2022-11-29,78.88,7.890407645,
2022-11-30,,7.852184217,
2022-12-01,86.11,7.803528601,
2022-12-02,85.21000000000001,7.80217617,
2022-12-05,85.69,7.70885841,25.800822961639998
2022-12-06,86.48,7.761603231,
2022-12-07,87,7.768365387,
2022-12-08,87.91000000000001,7.776479975,
2022-12-09,88.26,7.712915704,
2022-12-12,88.35,7.681809784,26.58466934005
2022-12-13,89.01,7.647999002,
2022-12-14,,7.478945089,
2022-12-15,86.16,7.70885841,
2022-12-16,83.41000000000001,7.70885841,
2022-12-19,84.1,7.43837215,26.886875172689997
2022-12-20,,7.57361528,
2022-12-21,,7.57361528,
2022-12-22,,7.641236845,
2022-12-23,,7.641236845,
2022-12-26,,7.608778494,28.02014704509
2022-12-27,,7.614188219,
2022-12-28,,7.560090967,
2022-12-29,,7.43837215,
2022-12-30,,7.43837215,
2023-01-02,,,27.89488346308
2023-01-03,,7.515859945,
2023-01-04,,7.515859945,
2023-01-05,,7.515859945,
2023-01-06,,7.652511944,
2023-01-09,75.27,7.652511944,28.23846225407
2023-01-10,78.61,7.652511944,
2023-01-11,,7.615615904,
2023-01-12,76.8,7.584185945,
2023-01-13,76.42,7.584185945,
2023-01-16,75.05,7.615615904,27.85773981
2023-01-17,75.04,7.615615904,
2023-01-18,76.25,7.652511944,
2023-01-19,82.06,7.652511944,
2023-01-20,81.01,7.652511944,
2023-01-23,81.52,,27.4863032792
2023-01-24,80.88,,
2023-01-25,78.29,,
2023-01-26,83.51,,
2023-01-27,86.71000000000001,,
2023-01-30,85.2,7.652511944,27.47701736593
2023-01-31,86.67999999999999,7.652511944,
2023-02-01,91.91000000000001,7.64576904,
2023-02-02,93.5,7.64576904,
2023-02-03,91.14999999999999,7.64576904,
2023-02-06,91.78,7.64576904,27.52190832345
2023-02-07,87.52,7.64576904,
2023-02-08,,7.64576904,
2023-02-09,87.36,7.64576904,
2023-02-10,89.7,7.64576904,
2023-02-13,88.86,7.64576904,27.61523456395
2023-02-14,89.96000000000001,7.64576904,
2023-02-15,87.75,7.651230304,25.99135797925
2023-02-16,92.85,7.686728517,
2023-02-17,93.69,7.686728517,
2023-02-20,93.73,7.673075358,28.5018338487
2023-02-21,95.35,7.78230063,
2023-02-22,,7.78230063,
2023-02-23,93.26,7.714034835,
2023-02-24,95.83,7.714034835,
2023-02-27,95.11999999999999,7.50923745,28.931134555
2023-02-28,96.33,7.50923745,
2023-03-01,95.89,7.516621854,
2023-03-02,93.25,7.44890454,
2023-03-03,88.81,7.584339168,
2023-03-06,91.01,7.516621854,28.51718283679
2023-03-07,91.56,7.584339168,
2023-03-08,,7.584339168,
2023-03-09,95.43,7.584339168,
2023-03-10,95.16,7.584339168,
2023-03-13,94.36,7.584339168,28.66663417167
2023-03-14,92.34,7.584339168,
2023-03-15,90.31,7.584339168,
2023-03-16,83.25,7.584339168,
2023-03-17,86.5,7.685915139,
2023-03-20,82.46000000000001,7.719773796,28.91883329928
2023-03-21,87.14,7.584339168,
2023-03-22,86.14,7.584339168,
2023-03-23,88.27,7.584339168,
2023-03-24,88.09,7.584339168,
2023-03-27,85.17999999999999,7.584339168,28.99355896672
2023-03-28,86.54,7.584339168,
2023-03-29,87.16,7.584339168,
2023-03-30,87.42,7.679143408,
2023-03-31,88.61,7.584339168,
2023-04-03,89.82,7.41211716,28.5565219254
2023-04-04,94.11999999999999,7.41211716,
2023-04-06,94.3,6.686788552,
2023-04-07,,7.332701619,
2023-04-10,,7.41211716,29.258582011050002
2023-04-11,95.52,7.41211716,
2023-04-12,93.9,7.41211716,
2023-04-13,90.51,7.41211716,
2023-04-14,92.3,7.41211716,
2023-04-17,90.55,7.41211716,29.185640703449998
2023-04-18,90.55,7.41211716,
2023-04-19,,7.41211716,
2023-04-20,90.67999999999999,7.067983149,
2023-04-21,88.6,7.067983149,
2023-04-24,85.7,7.067983149,28.9212284634
2023-04-25,84.73,7.067983149,
2023-04-26,83.31,7.269169186,
2023-04-27,85,7.279757925,
2023-04-28,84,7.279757925,
2023-05-01,,,28.930296749520004
2023-05-02,83.24000000000001,,
2023-05-04,82.23,7.301452683,
2023-05-05,84.38,7.301452683,
2023-05-08,82.99000000000001,7.367231536,29.03151598115
2023-05-09,83.84,7.367231536,
2023-05-10,85.85,7.367231536,
2023-05-11,86.75,7.367231536,
2023-05-12,86.66999999999999,7.367231536,
2023-05-15,85.7,7.367231536,29.19714745109
2023-05-16,85.05,7.433010389,
2023-05-17,85.58,7.400120963,27.90890268489
2023-05-18,,7.621137909,
2023-05-19,,7.498789242,
2023-05-22,85.2,7.52641636,29.243156192740003
2023-05-23,84.32,7.367231536,
2023-05-24,83,7.498789242,
2023-05-25,81.11999999999999,7.498789242,
2023-05-26,81.11,7.498789242,
2023-05-29,,7.498789242,29.29836668272
2023-05-30,79.79,7.498789242,
2023-05-31,,7.696125801,
2023-06-01,78.61999999999999,7.407241589,
2023-06-02,78.2,7.534752791,
2023-06-05,78.55,7.534752791,30.258683223999995
2023-06-06,80.07,7.534752791,
2023-06-07,78.25,7.534752791,
2023-06-08,81.54,7.54763271,
2023-06-09,83.11,7.534752791,
2023-06-10,,7.534752791,
2023-06-12,83.45,7.341554001,30.461637806600002
2023-06-13,86.44000000000001,7.341554001,
2023-06-14,,7.341554001,
2023-06-15,91.66999999999999,7.341554001,
2023-06-16,89.3,7.444593355,
2023-06-17,,7.444593355,
2023-06-19,90.16,7.444593355,30.3417100987
2023-06-20,91.55,7.409817573,
2023-06-21,90.35,7.341554001,
2023-06-22,87.11,,
2023-06-23,88.9,,
2023-06-26,86.01,7.393073678,30.424736973399995
2023-06-27,85.35,7.393073678,
2023-06-28,,7.405953598,
2023-06-29,86.6,7.46777721,
2023-06-30,85.31,7.72795158,
2023-07-03,87.11,7.55135322,30.1225987438
2023-07-04,85,7.55135322,
2023-07-05,84.84,7.55135322,
2023-07-06,84.17999999999999,7.425497333,
2023-07-07,84.82,7.321036947,
2023-07-10,85,7.425497333,31.2258581394
2023-07-11,83.61999999999999,7.55135322,
2023-07-12,85.32,7.519889248,
2023-07-13,84.25,7.55135322,
2023-07-14,85.51,7.55135322,
2023-07-15,,7.55135322,
2023-07-16,,7.55135322,
2023-07-17,84.72,7.55135322,31.8860051548
2023-07-18,84.9,7.679726225,
2023-07-19,86.03,7.677209107,
2023-07-20,87.76,7.677209107,
2023-07-21,89.36,7.983038912,
2023-07-24,90.3,8.054776768,33.0163938798
2023-07-25,90.25,8.054776768,
2023-07-26,,7.692311813,
2023-07-27,88.02,8.054776768,
2023-07-28,87.33,7.683501901,
2023-07-31,86.64999999999999,8.147910124,33.1972560758
2023-08-01,84.69,8.214027284,
2023-08-02,81.88,8.211499502,
2023-08-03,83.52,8.123027136,
2023-08-04,83.33,8.34168027,
2023-08-07,82.28,8.34168027,33.03733698664
2023-08-08,81.46000000000001,8.468069365,
2023-08-09,,8.585611223,
2023-08-10,82.24000000000001,8.786569884,
2023-08-11,84.2,8.834597741,
2023-08-14,85.34,8.636166861,33.37651053506
2023-08-15,86.71000000000001,8.856083887,
2023-08-16,87.01,8.84723665,32.267321363200004
2023-08-17,86.84,8.85987556,
2023-08-18,86.67999999999999,9.207445571,
2023-08-21,86,8.531263913,33.66984982018
2023-08-22,87.86,9.192278879,
2023-08-23,,9.448848742,
2023-08-24,85.51,9.137931569,
2023-08-25,85.5,9.233987281,
2023-08-28,84.7,9.410932014,34.0548576319
2023-08-29,84.64,8.743597592,
2023-08-30,84.57,8.725903119,
2023-08-31,85.52,8.694305845,
2023-09-01,84,8.774915623,
2023-09-04,83.42,8.772350983,35.202799066809995
2023-09-05,83.41000000000001,8.490240588,
2023-09-06,,8.96726362,
2023-09-07,,9.139094497,
2023-09-08,82.09,9.260914896,
2023-09-11,80.98,9.328877855,34.94072026492999
2023-09-12,80.6,9.275020415,
2023-09-13,80.5,9.336571774,
2023-09-14,81.69,9.490450172,
2023-09-15,82.33,9.58662417,
2023-09-18,80.26,9.566107051,34.472722404429994
2023-09-19,79.5,9.63407001,
2023-09-20,79.8,9.571236331,
2023-09-21,81.78,9.62509377,
2023-09-22,84.03,9.660998729,
2023-09-25,83.92,9.60201201,34.38848278954
2023-09-26,82.44000000000001,9.753325768,
2023-09-27,81.36999999999999,9.762302008,
2023-09-28,81.9,9.749478808,
2023-09-29,81.64999999999999,,
2023-10-02,80.95,,34.45192274832
2023-10-03,79.16999999999999,,
2023-10-04,78.78,,
2023-10-05,80.5,,
2023-10-06,79.95,,
2023-10-09,80.43,9.941966406,34.47085757808
2023-10-10,81.82,10.22813137,
2023-10-11,82.67999999999999,10.35761778,
2023-10-12,83.35,10.44955313,
2023-10-13,84.61,10.37963047,
2023-10-16,83.4,10.50782201,35.379729406559996
2023-10-17,81.69,10.48580932,
2023-10-18,81.72,10.50393742,
2023-10-19,79.99000000000001,10.50134769,
2023-10-20,81.19,10.49875796,
2023-10-23,79.92,10.54278334,36.17499225648
2023-10-24,80.4,10.49875796,
2023-10-25,79.85,10.52336038,
2023-10-26,79.48,10.43013016,
2023-10-27,79.41000000000001,10.16468303,
2023-10-30,79.78,10.29805403,36.326470894559996
2023-10-31,77.64999999999999,10.05202985,
2023-11-01,,9.824585207,
2023-11-02,77.88,9.703120398,
2023-11-03,78.35,9.554805473,
2023-11-06,76.02,9.588048473,35.79680462983
2023-11-07,75.58,9.483205164,
2023-11-08,74.56,9.382197586,
2023-11-09,75.75,9.313154431,
2023-11-10,76.46000000000001,9.130317929,
2023-11-13,77.01,9.129039352,35.935587795880004
2023-11-14,76.61999999999999,9.168675237,
2023-11-15,79.45,9.218539737,35.83381347411
2023-11-16,79,9.140546544,
2023-11-17,76.55,9.175068121,
2023-11-20,76.35,9.199361083,35.88932674053
2023-11-21,75.69,9.149496583,
2023-11-22,74.84,9.155889467,
2023-11-23,74.5,9.214704007,
2023-11-24,75.9,9.120089313,
2023-11-27,74.57,9.190411045,36.07437096193
2023-11-28,71.71000000000001,9.117532159,
2023-11-29,,9.084289159,
2023-11-30,70.79,9.068946235,
2023-12-01,71.45,8.868255983,
2023-12-04,71.34,9.122257818,36.265073047739996
2023-12-05,69.94000000000001,9.119692143,
2023-12-06,68.71000000000001,9.181268345,
2023-12-07,68.76,8.714315477,
2023-12-08,69.84,9.208207934,
2023-12-11,67.82,9.09531823,36.14584038471
2023-12-12,66.72,9.187682533,
2023-12-13,69.7,9.156894432,
2023-12-14,68.45,9.159460107,
2023-12-15,66.6,9.158177269,
2023-12-18,66.49000000000001,9.210773609,
2023-12-19,,9.326228989,
2023-12-20,,9.401916404,
2023-12-21,,9.980476139,
2023-12-22,,10.38970132,
2023-12-25,,10.35891322,
2023-12-26,,10.2011242,
2023-12-27,,9.9484052,
2023-12-28,,10.00741573,
2023-12-29,,10.00228438,
2024-01-01,,,38.89910093118
2024-01-02,,9.010891927,
2024-01-03,,10.48521552,
2024-01-04,,9.785774927,
2024-01-05,,9.336956556,
2024-01-08,,9.078662222,39.68772013912
2024-01-09,,9.081219592,
2024-01-10,,9.59013615,
2024-01-11,,9.081219592,
2024-01-12,,9.078662222,
2024-01-15,63.5,9.078662222,39.86194996413
2024-01-16,63.2,8.95079374,
2024-01-17,62.96,9.59013615,
2024-01-18,61.28,8.95079374,
2024-01-19,61.93,9.585021411,
2024-01-22,59.74,9.078662222,39.85277997334
2024-01-23,60.55,9.531316648,
2024-01-24,62,9.444366081,
2024-01-25,61.949999999999996,9.078662222,
2024-01-26,61.949999999999996,9.445644765,
2024-01-29,60.809999999999995,9.114465397,40.04534977993
2024-01-30,59.82,8.439319812,
2024-01-31,62.27,9.283251793,
2024-02-01,61.09,9.505699384,
2024-02-02,60.92,9.770998676,
2024-02-05,60.68,9.787740864,40.37161046054
2024-02-06,60.25,9.787740864,
2024-02-07,,9.787740864,
2024-02-08,59.849999999999994,9.787740864,
2024-02-09,57.24,,
2024-02-12,55.839999999999996,,39.862101838390004
2024-02-13,54.24,,
2024-02-14,54.07,,38.685600110879996
2024-02-15,54.87,,
2024-02-16,55.120000000000005,,
2024-02-19,53,9.787740864,39.713881148309994
2024-02-20,51.8,10.30288512,
2024-02-21,,10.63000172,
2024-02-22,51.55,10.68924331,
2024-02-23,49.5,10.30288512,
2024-02-26,50.65,10.65447107,39.24142769868
2024-02-27,51.120000000000005,10.60939595,
2024-02-28,54.94,10.61712312,
2024-02-29,54.9,11.0691622,
2024-03-01,53.6,10.85357647,
2024-03-04,51.760000000000005,10.90848926,38.60304262062
2024-03-05,59.14,10.90848926,
2024-03-06,,10.56624212,
2024-03-07,56.94,10.85485352,
2024-03-08,57.1,10.94807755,
2024-03-11,54.43,10.85485352,36.5611375785
2024-03-12,54.21,10.95829388,
2024-03-13,54.92,11.10770775,
2024-03-14,54.25,10.22144089,
2024-03-15,57.75,10.21633272,
2024-03-18,59.42,10.40661192,37.2969592153
2024-03-19,59,10.40788896,
2024-03-20,57.9,11.14985012,
2024-03-21,58,10.98255767,
2024-03-22,57.93,10.21633272,
2024-03-25,62.09,10.95701684,36.30360000562
2024-03-26,63.25,11.16006646,
2024-03-27,60.56,11.44229265,
2024-03-28,59.86,11.63895705,
2024-03-29,,11.61724734,
2024-04-01,,11.71333313,37.137289538880005
2024-04-02,57.07,11.22790644,
2024-04-03,,11.20215437,
2024-04-04,56.37,,
2024-04-05,57.17,,
2024-04-08,58.41,11.18412791,37.18389758298
2024-04-09,61.3,11.46225036,
2024-04-10,63,10.68711279,
2024-04-11,63.42,11.27554779,
2024-04-12,68.01,11.82406707,
2024-04-15,68.16999999999999,11.59616117,37.38897297702
2024-04-16,70.61,11.52791816,
2024-04-17,,11.97857955,
2024-04-18,67.14999999999999,11.90003571,
2024-04-19,67.77,12.21549867,
2024-04-22,65.1,12.57602778,36.913570927200006
2024-04-23,64.28,12.8438494,
2024-04-24,65.35,13.01123791,
2024-04-25,65.08,13.17476362,
2024-04-26,65.66,13.18248924,
2024-04-29,63.52,13.19536528,36.52206335676
2024-04-30,65.26,13.0047999,
2024-05-02,68.1,,
2024-05-03,71.17999999999999,,
2024-05-06,70.3,13.42646466,36.948908859
2024-05-07,69.16,12.7871092,
2024-05-08,68.99000000000001,12.56589221,
2024-05-09,,12.76281369,
2024-05-10,,12.78583049,
2024-05-13,68.48,12.15926214,36.625201272
2024-05-14,67.66999999999999,12.66179553,
2024-05-15,69.35,12.37280686,
2024-05-16,68.26,13.25383869,
2024-05-17,69.46000000000001,12.41628303,
2024-05-20,71.24000000000001,12.46231663,37.180128564
2024-05-21,71.8,12.27562483,
2024-05-22,74.31,12.50451409,34.239013916400005
2024-05-23,74.9,12.37152815,
2024-05-24,72.8,12.54799026,
2024-05-27,,12.48661213,36.9951528
2024-05-28,72.9,12.52880959,
2024-05-29,,12.22831253,
2024-05-30,72,11.86515863,
2024-05-31,74.49000000000001,12.15670472,
2024-06-03,75.35,12.31291481,34.2411004644
2024-06-04,71.5,12.37440252,
2024-06-05,70.3,12.30394785,
2024-06-06,71,12.4000224,
2024-06-07,69.9,12.23477417,
2024-06-10,67.82,,34.2132168321
2024-06-11,70.31,12.22452622,
2024-06-12,,12.29754288,
2024-06-13,69.77,12.35646861,
2024-06-14,68.41000000000001,12.3577496,
2024-06-17,66.66,12.36159258,33.7856678035
2024-06-18,66.97,12.30266686,
2024-06-19,67.75,12.18353441,
2024-06-20,68.61,12.02341015,
2024-06-21,67.36,12.06055898,
2024-06-24,66.06,11.9273356,34.5199367874
2024-06-25,65.94000000000001,11.99522828,
2024-06-26,,11.95807946,
2024-06-27,66.16999999999999,11.92349262,
2024-06-28,65.01,11.8850628,
2024-07-01,67.83,11.5304204,35.19890624899
2024-07-02,66.71000000000001,11.62818963,
2024-07-03,68.84,11.51264418,
2024-07-04,68.71000000000001,11.55454528,
2024-07-05,68.67999999999999,11.57486096,
2024-07-08,70,11.74119562,33.99087462242
2024-07-09,66.86999999999999,11.24219163,
2024-07-10,67.42,11.43519063,
2024-07-11,66.72,11.4212236,
2024-07-12,67.06,11.3539279,
2024-07-15,66.63,10.92094988,32.08200022013
2024-07-16,66.16,11.18759323,
2024-07-17,66.66,10.91968015,
2024-07-18,64.96000000000001,11.35773709,
2024-07-19,64.73,11.34377005,
2024-07-22,64.36999999999999,11.53169013,31.78690852509
2024-07-23,63.67,11.34884897,
2024-07-24,66.71000000000001,11.6142226,
2024-07-25,66.33,11.22568514,
2024-07-26,67.16999999999999,11.6561237,
2024-07-29,66.55,11.61803179,31.261276443299998
2024-07-30,67.85,11.50629553,
2024-07-31,68.07,11.50375607,
2024-08-01,69.76,11.37291556,
2024-08-02,67.02,11.41354218,
2024-08-05,68.64999999999999,11.61540572,31.09283933664
2024-08-06,,11.69285022,
2024-08-07,,11.65349318,
2024-08-08,68.9,11.74109434,
2024-08-09,70.46000000000001,11.51003041,
2024-08-12,71.14999999999999,11.72712893,30.25740089652
2024-08-13,70.82,11.59255324,
2024-08-14,70.59,11.6522236,27.460498292639997
2024-08-15,69.85,11.6166753,
2024-08-16,71,11.66491942,
2024-08-19,71.5,11.81980842,29.331153930299998
2024-08-20,72.4,11.75252057,
2024-08-21,,11.52018707,
2024-08-22,71.02,11.55700495,
2024-08-23,70.73,11.74617266,
2024-08-26,69.28,11.89598334,31.13824359969
2024-08-27,70.16999999999999,11.97850617,
2024-08-28,70.39,12.01786321,
2024-08-29,69.5,12.07753357,
2024-08-30,70.07,11.86297421,
2024-09-02,69.3,12.13059735,31.32540970489
2024-09-03,68.56,12.21968063,
2024-09-04,,12.2247711,
2024-09-05,65.99000000000001,12.17895684,
2024-09-06,67,12.42711741,
2024-09-09,65.75,12.31639962,31.38843869826
2024-09-10,65.83,12.36603173,
2024-09-11,64.75,11.58718935,
2024-09-12,65.1,12.59892087,
2024-09-13,64.89,12.57219589,
2024-09-16,64.94000000000001,,32.04574105769
2024-09-17,62.71,,
2024-09-18,62.8,12.70073033,
2024-09-19,63.56,12.23622467,
2024-09-20,63.18,12.52765425,
2024-09-23,64,12.7261827,32.072753483419994
2024-09-24,63.91,12.76054339,
2024-09-25,63.55,12.39402933,
2024-09-26,63.879999999999995,12.79872194,
2024-09-27,65.45,12.78090529,
2024-09-30,65.69,12.73509103,32.820097261950004
2024-10-01,63.190000000000005,,
2024-10-02,62.89,,
2024-10-03,62.02,,
2024-10-04,61.03,,
2024-10-07,60.15,,33.968102082639994
2024-10-08,59.849999999999994,13.15398303,
2024-10-09,61.18,13.182387780000001,
2024-10-10,63.3,13.25210854,
2024-10-11,63.71,12.39351031,
2024-10-14,65,13.42124593,35.1236044753
2024-10-15,64.08,13.20950141,
2024-10-16,64.14,13.29084229,
2024-10-17,63.1,13.25856417,
2024-10-18,61.9,13.28309554,
2024-10-21,62.3,13.44965069,34.30741627731
2024-10-22,61.220000000000006,13.47030869,
2024-10-23,63.75,13.46643531,
2024-10-24,64.6,13.44061281,
2024-10-25,66.32,13.47030869,
2024-10-28,64.38,13.39025893,34.334928239039996
2024-10-29,66.42,13.35023405,
2024-10-30,,13.44319506,
2024-10-31,64.78,13.43415719,
2024-11-01,64.46000000000001,13.64336912,
2024-11-04,64.67999999999999,13.69820896,35.6721452496
2024-11-05,65.06,13.70604322,
2024-11-06,62.94,13.78830299,
2024-11-07,65.35,13.76218878,
2024-11-08,66.2,13.72432317,
2024-11-11,67.6,13.71387749,34.1105481738
2024-11-12,65.92,13.70996036,
2024-11-13,65.86,13.79613725,
2024-11-14,67.14999999999999,13.72301746,
2024-11-15,66.78,13.69820896,
2024-11-18,67.7,13.6786233,31.6646732358
2024-11-19,69.05,13.68645757,
2024-11-20,68.02,13.67209475,30.018411258300002
2024-11-21,68.79,13.67078904,
2024-11-22,69.71000000000001,13.67992901,
2024-11-25,69.32,13.61725491,31.890446306999998
2024-11-26,69.36999999999999,13.4540411,
2024-11-27,,13.46970962,
2024-11-28,67.91000000000001,13.35219568,
2024-11-29,67.3,13.22815318,
2024-12-02,69.4,13.10678401,31.549564604940002
2024-12-03,68.11999999999999,13.00580118,
2024-12-04,67.42,12.97432602,
2024-12-05,67.61999999999999,13.09104642,
2024-12-06,67.25,13.04776807,
2024-12-09,67.7,13.08711203,31.931289524540002
2024-12-10,67,13.0805547,
2024-12-11,69.16999999999999,13.07006298,
2024-12-12,67.95,13.04514514,
2024-12-13,66.07,13.02940756,
2024-12-16,63.64,12.76055717,32.503876903940004
2024-12-17,,12.51662463,
2024-12-18,,12.61891892,
2024-12-19,,12.81695018,
2024-12-20,,12.8956381,
2024-12-23,,12.9218674,32.37981630507
2024-12-24,,12.79072088,
2024-12-25,,12.75006545,
2024-12-26,,12.74875399,
2024-12-27,,12.70809856,
2024-12-30,,12.77891769,34.889657651440004
2024-12-31,,12.84317949,
2025-01-02,,12.68559898,
2025-01-03,,12.55345732,
2025-01-06,,12.81774063,34.41272795065
2025-01-07,71.02,12.55345732,
2025-01-08,71.5,12.33542359,
2025-01-09,70.01,12.42131566,
2025-01-10,70.63,12.42263708,
2025-01-13,74.4,12.42131566,31.785654697049996
2025-01-14,74.45,,
2025-01-15,,12.55345732,
2025-01-16,75.7,,
2025-01-17,77.3,12.42131566,
2025-01-20,76.4,12.31560234,30.481776427799996
2025-01-21,77.3,12.15703235,
2025-01-22,76.71000000000001,12.15703235,
2025-01-23,79.06,12.15703235,
2025-01-24,78.43,12.35524484,
2025-01-27,77.7,12.35524484,29.844324829499996
2025-01-28,77.06,,
2025-01-30,81.57,,
2025-01-31,81.11,,
2025-02-03,80.39,,29.176470598519998
2025-02-04,79.06,,
2025-02-05,77.86999999999999,12.33649809,
2025-02-06,79.75,12.27052751,
2025-02-07,80.71000000000001,12.27052751,
2025-02-10,81.27,12.27052751,29.21488596468
2025-02-11,80.08,12.27052751,
2025-02-12,,12.18872399,
2025-02-13,76.77,12.20455693,
2025-02-14,75.84,11.94199403,
2025-02-17,77.02,11.94199403,29.71428572476
2025-02-18,74.53,11.98949285,
2025-02-19,72.9,11.94067462,28.11044418758
2025-02-20,71.21000000000001,11.91824462,
2025-02-21,73.01,11.80873346,
2025-02-24,70.8,11.87470404,30.6842737203
2025-02-25,71.14999999999999,12.00928402,
2025-02-26,,11.79817817,
2025-02-27,69.96000000000001,11.79817817,
2025-02-28,70.64999999999999,11.70845818,
2025-03-03,70.31,11.48474718,30.11064452698
2025-03-04,68.1,11.26143265,
2025-03-05,67.99000000000001,11.22953058,
2025-03-06,66.58,11.4834711,
2025-03-07,67.77,11.4834711,
2025-03-10,68.17999999999999,11.10192227,28.57457599856
2025-03-11,67.02,10.84670567,
2025-03-12,,10.89136858,
2025-03-13,68.2,11.205285,
2025-03-14,68.64999999999999,11.10192227,
2025-03-17,68.53,11.22953058,28.32473352707
2025-03-18,68.66,,
2025-03-19,71.35,,
2025-03-20,71.54,10.9347554,
2025-03-21,71.56,10.92965107,
2025-03-24,69.85,10.90540549,28.83367189492
2025-03-25,69.61,10.62977156,
2025-03-26,,10.89009249,
2025-03-27,68.41000000000001,10.76631244,
2025-03-28,67.36,10.71909737,
2025-03-31,66.8,10.71909737,27.98235680688
2025-04-01,66.71000000000001,10.20007469,
2025-04-02,68.61999999999999,10.16343649,
2025-04-03,65.75,10.14878121,
2025-04-04,63.8,,
2025-04-07,59.760000000000005,10.15977267,25.11157977856
2025-04-08,60.349999999999994,10.19518959,
2025-04-09,,10.19763214,
2025-04-10,62.08,10.14755993,
2025-04-11,61.01,10.109700460000001,
2025-04-14,64.6,10.06084953,24.46060487663
2025-04-15,66.21000000000001,10.09993027,
2025-04-16,65.98,10.02176878,
2025-04-17,65.06,9.825143779,
2025-04-18,,9.651722969,
2025-04-21,,9.562570017,24.184163479920002
2025-04-22,63.3,9.450212873,
2025-04-23,,9.474638339,
2025-04-24,63.93,9.289004796,
2025-04-25,65.89,9.163213645,
2025-04-28,64.2,8.993456655,24.32684291048
2025-04-29,63.55,8.887205877,
2025-04-30,65.05,8.562347176,
2025-05-05,66.64,,24.79152504432
2025-05-06,67.88,8.61081183,
2025-05-07,,8.60958189,
2025-05-08,70.3,8.652629799,
2025-05-09,70.2,8.646480098,
2025-05-12,71.01,8.671078904,24.862459307680002
2025-05-13,71.69,8.671078904,
2025-05-14,71.85,8.710436992,
2025-05-15,70.11,8.723966335,
2025-05-16,72.94000000000001,8.732575917,
2025-05-19,69.44000000000001,8.731345977,24.13538310824
2025-05-20,70.69,8.727656156,
2025-05-21,,8.727656156,22.938367414040002
2025-05-22,71.84,8.613271711,
2025-05-23,71.11,8.661239381,
2025-05-26,,8.571453742,23.949180666920004
2025-05-27,71.51,8.484127982,
2025-05-28,70.54,8.476748341,
2025-05-29,,8.422630969,
2025-05-30,,8.395572283,
2025-06-02,70.58,,23.33236851022
2025-06-03,70.61,8.163485334,
2025-06-04,,8.171949916,
2025-06-05,72.54,8.300127882,
2025-06-06,72.3,8.338823117,
2025-06-09,,8.300127882,23.26290109374
2025-06-10,72.16,8.294081751,
2025-06-11,73.5,8.38719216,
2025-06-12,72.71000000000001,8.474256439,
2025-06-13,75.36,8.589132917,
2025-06-16,74.51,8.839442718,23.81864042558
2025-06-17,74.05,8.914414735,
2025-06-18,,8.878137953,
2025-06-19,73.48,9.048638831,
2025-06-20,71.97,8.911996283,
2025-06-23,72,9.104263232,24.40911346566
2025-06-24,72.91000000000001,9.053475736,
2025-06-25,71.72,9.124820075,
2025-06-26,69.46000000000001,9.332806963,
2025-06-27,69.4,9.375129876,
2025-06-30,68.95,8.834605814,24.582782006859997
2025-07-01,69.01,8.843533357,
2025-07-02,,8.731302746,
2025-07-03,70.52,8.847115185,
2025-07-04,70.85,8.845921242,
2025-07-07,70.34,9.090679489,
2025-07-08,69.96000000000001,8.927109344,
2025-07-09,69.88,9.256637521,
2025-07-10,70.44000000000001,8.746824,
2025-07-11,69.3,8.870994038,
2025-07-14,70.42,8.863830382,
2025-07-15,69.76,8.927109344,
2025-07-16,,8.863830382,
2025-07-17,70.05,8.578478084,
2025-07-18,69.67999999999999,8.798163535,
2025-07-21,69.53,8.847115185,
2025-07-22,68.73,8.468635358,
2025-07-23,69.1,8.377895715,
2025-07-24,68.89,8.792193822,
2025-07-25,70.22,8.847115185,
2025-07-28,70.63,8.583253855,
2025-07-29,70.53,8.76473314,
2025-07-30,,8.789805937,
2025-07-31,72,8.595193281,
2025-08-01,71.14,8.960856441,
2025-08-04,69.52,8.817060938,
2025-08-05,70.07,7.94230496,
2025-08-06,70.74000000000001,8.537858003,
2025-08-07,70.1,7.637937812,
2025-08-08,72.14,8.758344441,
2025-08-11,72.17999999999999,6.805122189,
2025-08-12,71.3,8.727188748,
2025-08-13,,8.753551257,
2025-08-14,70.54,8.632523375,
2025-08-15,70.13,8.663679068,
2025-08-18,70.21000000000001,8.564220511,
2025-08-19,71.36999999999999,8.523478452,
2025-08-20,70.47,8.43720115,24.72611152872
2025-08-21,71.19,8.340139186,
2025-08-22,72.05,8.376088061,
2025-08-25,71.36,8.395260795,
2025-08-26,71.31,8.336544298,
2025-08-27,,7.998624866,
2025-08-28,71.17999999999999,8.180765836,
2025-08-29,71.3,8.210723233,
2025-09-01,73.14,8.354261277,
2025-09-02,73.5,7.181817334,
2025-09-03,73.27,7.733344536,
2025-09-04,74.38,7.934334926,
2025-09-05,75.44000000000001,7.905622013,
2025-09-08,75.21000000000001,7.70223888,
2025-09-09,76.4,7.482106548,
2025-09-10,,7.520390432,
2025-09-11,76.07,7.423484351,
2025-09-12,75.02,7.305043585,
2025-09-15,75.02,8.342297563,
2025-09-16,76.16999999999999,7.85896353,
2025-09-17,77.53,6.917419261,
2025-09-18,77.22,6.806156724,
2025-09-19,76.57,7.16985362,
2025-09-22,76.8,6.594398991,
2025-09-23,75.6,7.023896313,
2025-09-24,,7.599350942,
2025-09-25,75.56,7.363665782,
2025-09-26,75.16999999999999,6.919812004,
2025-09-29,75.2,6.877939006,
2025-09-30,75.95,6.818120438,
2025-10-01,74.3,,
2025-10-02,76.05,,
2025-10-06,79.19,,
2025-10-07,78.3,,
2025-10-08,77.39,,
2025-10-09,77.95,6.642222675,
2025-10-10,79.22,6.533531759,
2025-10-13,78.66,6.139829105,
2025-10-14,76.91000000000001,5.903124443,
2025-10-15,76.58,5.633812505,
2025-10-16,77.82,5.471983807,
2025-10-17,77.99000000000001,4.845199522,
2025-10-20,78.75,4.649555873,
2025-10-21,78.94000000000001,5.040843172,
2025-10-22,,5.155572473,
2025-10-23,78.54,5.441791886,
2025-10-24,78.47,5.79684888,
2025-10-27,77.56,5.853609692,
2025-10-28,77.85,5.520290881,
2025-10-29,78.55,5.353631476,
2025-10-30,78.71000000000001,5.365708245,
2025-10-31,78.66,5.628981798,
2025-11-03,79.3,5.900637648,
2025-11-04,81.26,6.09282498,
2025-11-05,,6.130532621,
2025-11-06,80.07,6.471117766,
2025-11-07,79.76,7.011188497,
2025-11-10,79.97,7.231352466,
2025-11-11,79.91000000000001,7.696007915,
2025-11-12,81.51,7.772639573,
2025-11-13,81.31,7.423539799,
2025-11-14,80.85,7.304334998,
2025-11-17,80.25,7.458814689,
2025-11-18,80.41000000000001,7.517200714,
2025-11-19,,8.192289127,24.49784605584
2025-11-20,81.16,8.313926679,
2025-11-21,80.47,7.753177564,
2025-11-24,80,7.056194392,
2025-11-25,81.19,6.86643981,
2025-11-26,81.51,6.754533263,
2025-11-27,81.07,6.868872561,
2025-11-28,82.6,7.058627143,
2025-12-01,83.01,7.210831641,
2025-12-02,82.19,7.253269695,
2025-12-03,,7.258119758,
2025-12-04,81.39,7.259332274,
2025-12-05,82.25,7.278732527,
2025-12-08,82.16999999999999,7.269032401,
2025-12-09,82.22,7.232656926,
2025-12-10,82.17999999999999,7.09200509,
2025-12-11,83.77,6.927102937,
2025-12-12,83.64999999999999,7.105342764,
2025-12-15,84.6,7.107767795,
2025-12-16,,7.153843397,
2025-12-17,,7.265394853,
2025-12-18,,7.3914965,
2025-12-19,,7.929853528,
2025-12-22,,8.058380206,
2025-12-23,,8.441535208,
2025-12-24,,8.829540274,
2025-12-25,,9.80197797,
2025-12-26,,9.080531051,
2025-12-29,,8.726476429,
2025-12-30,,8.856215622,
2025-12-31,,9.190869991,

